HODLR$d$D: A new Black-box fast algorithm for $N$-body problems in $d$-dimensions with guaranteed error bounds

In this article, we prove new theorems bounding the rank of different sub-matrices arising from these kernel functions. Bounds like these are often useful for analyzing the complexity of various hierarchical matrix algorithms. We also plot the numerical rank growth of different sub-matrices arising out of various kernel functions in $1$D, $2$D, $3$D and $4$D, which, not surprisingly, agrees with the proposed theorems. Another significant contribution of this article is that, using the obtained rank bounds, we also propose a way to extend the notion of \textbf{\emph{weak-admissibility}} for hierarchical matrices in higher dimensions. Based on this proposed \textbf{\emph{weak-admissibility}} condition, we develop a black-box (kernel-independent) fast algorithm for $N$-body problems, hierarchically off-diagonal low-rank matrix in $d$ dimensions (HODLR$d$D), which can perform matrix-vector products with $\mathcal{O}(pN \log (N))$ complexity in any dimension $d$, where $p$ doesn't grow with any power of $N$. More precisely, our theorems guarantee that $p \in \mathcal{O} (\log (N) \log^d (\log (N)))$, which implies our HODLR$d$D algorithm scales almost linearly. The $\texttt{C++}$ implementation with \texttt{OpenMP} parallelization of the HODLR$d$D is available at \url{https://github.com/SAFRAN-LAB/HODLRdD}. We also discuss the scalability of the HODLR$d$D algorithm and showcase the applicability by solving an integral equation in $4$ dimensions and accelerating the training phase of the support vector machines (SVM) for the data sets with four and five features.

==> Images/1d_far.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 1000  , 7 , 7 , 7 , 8 , 2 , 2 , 6 , 1
 5000  , 7 , 7 , 7 , 8 , 2 , 2 , 6 , 1
 10000 , 7 , 7 , 7 , 8 , 2 , 2 , 6 , 1
 15000 , 7 , 7 , 7 , 8 , 2 , 2 , 6 , 1
 20000 , 7 , 7 , 7 , 8 , 2 , 2 , 6 , 1
 25000 , 7 , 7 , 7 , 8 , 2 , 2 , 6 , 1
 30000 , 7 , 7 , 7 , 8 , 2 , 2 , 6 , 1
 40000 , 7 , 7 , 7 , 8 , 2 , 2 , 6 , 1


==> Images/1d_ver.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 1000   , 22  , 20  , 22  , 22  , 2  , 2  , 7  , 1
 5000   , 27  , 23  , 27  , 26  , 2  , 2  , 7  , 1
 10000  , 29  , 25  , 29  , 27  , 2  , 2  , 7  , 1
 15000  , 30  , 26  , 30  , 28  , 2  , 2  , 7  , 1
 20000  , 31  , 26  , 31  , 29  , 2  , 2  , 7  , 1
 25000  , 31  , 27  , 31  , 30  , 2  , 2  , 7  , 1
 30000  , 32  , 27  , 32  , 30  , 2  , 2  , 7  , 1
 40000  , 33  , 27  , 33  , 31  , 2  , 2  , 7  , 1


==> Images/2d_edge.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 1600  , 216 , 99  , 217 , 241  , 158 , 162 , 157 , 165
 2500  , 266 , 120 , 266 , 296  , 191 , 195 , 187 , 198
 5625  , 382 , 172 , 382 , 434  , 253 , 260 , 249 , 276
 10000 , 495 , 223 , 496 , 570  , 316 , 323 , 310 , 335
 22500 , 717 , 323 , 718 , 842  , 431 , 442 , 422 , 461
 40000 , 936 , 423 , 938 , 1112 , 536 , 550 , 525 , 576


==> Images/2d_far.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 1600   , 42  , 21  , 43  , 49  , 33  , 38  , 33  , 38
 2500   , 42  , 21  , 42  , 49  , 32  , 38  , 33  , 38
 5625   , 42  , 21  , 42  , 48  , 32  , 38  , 33  , 37
 10000  , 42  , 21  , 42  , 48  , 32  , 37  , 33  , 37
 22500  , 42  , 19  , 42  , 47  , 32  , 37  , 33  , 37
 40000  , 42  , 19  , 42  , 47  , 31  , 37  , 33  , 37


==> Images/2d_ver.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 1600   , 81   , 34  , 82   , 94   , 59  , 64  , 59  , 66
 2500   , 87   , 36  , 87   , 102  , 64  , 67  , 63  , 70
 5625   , 96   , 39  , 97   , 114  , 67  , 72  , 66  , 74
 10000  , 104  , 41  , 104  , 122  , 70  , 73  , 69  , 78
 22500  , 112  , 44  , 113  , 135  , 72  , 77  , 71  , 81
 40000  , 119  , 45  , 119  , 143  , 76  , 81  , 76  , 84


==> Images/3d_edge.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 125   , 86  , 104 , 89  , 109  , 97  , 102 , 97  , 102
 1000  , 189 , 260 , 191 , 302  , 205 , 215 , 209 , 228
 3375  , 271 , 371 , 273 , 458  , 272 , 292 , 281 , 310
 8000  , 345 , 466 , 346 , 600  , 336 , 354 , 349 , 382
 15625 , 416 , 552 , 418 , 741  , 384 , 410 , 397 , 446
 27000 , 483 , 637 , 485 , 877  , 435 , 457 , 450 , 503
 42875 , 546 , 711 , 548 , 1006 , 469 , 505 , 489 , 557
 64000 , 602 , 783 , 605 , 1136 , 511 , 563 , 531 , 604


==> Images/3d_face.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 125   , 98   , 118  , 99   , 119  , 111  , 115  , 108  , 113
 1000  , 312  , 422  , 312  , 465  , 335  , 348  , 332  , 360
 3375  , 610  , 815  , 609  , 964  , 627  , 642  , 619  , 668
 8000  , 1003 , 1314 , 1003 , 1623 , 983  , 1006 , 978  , 1046
 15625 , 1491 , 1931 , 1494 , 2443 , 1392 , 1430 , 1401 , 1497
 27000 , 2077 , 2641 , 2082 , 3419 , 1874 , 1914 , 1887 , 2012
 42875 , 2764 , 3465 , 2766 , 4556 , 2393 , 2460 , 2397 , 2587
 64000 , 3547 , 4373 , 3551 , 5751 , 2960 , 3030 , 2965 , 3224


==> Images/3d_far.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 125   , 91  , 106 , 92  , 112 , 100 , 103 , 101 , 106
 1000  , 149 , 188 , 151 , 238 , 149 , 172 , 160 , 184
 3375  , 148 , 191 , 149 , 249 , 151 , 171 , 160 , 184
 8000  , 147 , 190 , 147 , 246 , 146 , 169 , 157 , 182
 15625 , 143 , 188 , 147 , 243 , 144 , 169 , 156 , 180
 27000 , 143 , 186 , 146 , 241 , 143 , 164 , 154 , 180
 42875 , 141 , 186 , 144 , 241 , 142 , 163 , 152 , 180
 64000 , 140 , 185 , 144 , 241 , 142 , 163 , 152 , 178


==> Images/3d_vert.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 125   , 74  , 93  , 77  , 97  , 86  , 93  , 86  , 92
 1000  , 132 , 175 , 132 , 214 , 138 , 153 , 142 , 164
 3375  , 162 , 213 , 165 , 269 , 162 , 185 , 172 , 192
 8000  , 180 , 241 , 180 , 309 , 179 , 199 , 189 , 216
 15625 , 198 , 259 , 200 , 344 , 190 , 210 , 198 , 228
 27000 , 207 , 269 , 211 , 367 , 198 , 219 , 209 , 238
 42875 , 220 , 281 , 220 , 388 , 203 , 223 , 217 , 247
 64000 , 225 , 292 , 230 , 410 , 208 , 230 , 228 , 252


==> Images/4d_far.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 1296  , 641 , 599 , 656  , 630  , 529 , 598 , 533 , 632
 2401  , 791 , 735 , 814  , 791  , 605 , 709 , 628 , 772
 4096  , 902 , 808 , 931  , 928  , 636 , 750 , 661 , 855
 10000 , 990 , 836 , 1008 , 1034 , 650 , 776 , 685 , 894
 20736 , 994 , 842 , 1012 , 1037 , 645 , 775 , 680 , 898
 38416 , 985 , 836 , 1012 , 1035 , 635 , 765 , 670 , 899
 50625 , 982 , 831 , 1009 , 1031 , 633 , 759 , 666 , 897


==> Images/4d_h1.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 1296  , 482  , 450  , 496  , 492  , 378 , 426 , 376 , 460
 2401  , 585  , 555  , 601  , 606  , 447 , 491 , 449 , 554
 4096  , 693  , 629  , 705  , 706  , 495 , 560 , 502 , 633
 10000 , 862  , 773  , 879  , 891  , 595 , 671 , 608 , 772
 20736 , 1029 , 898  , 1044 , 1065 , 682 , 761 , 696 , 891
 38416 , 1179 , 1008 , 1197 , 1226 , 743 , 840 , 767 , 994
 50625 , 1251 , 1058 , 1269 , 1298 , 774 , 880 , 798 , 1031


==> Images/4d_h2.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 1296  , 639  , 624  , 651  , 649  , 526  , 565  , 522  , 599
 2401  , 856  , 825  , 873  , 862  , 673  , 725  , 669  , 784
 4096  , 1082 , 1018 , 1096 , 1080 , 810  , 875  , 807  , 965
 10000 , 1555 , 1432 , 1568 , 1562 , 1096 , 1186 , 1107 , 1332
 20736 , 2071 , 1873 , 2091 , 2096 , 1394 , 1504 , 1408 , 1717
 38416 , 2640 , 2341 , 2653 , 2683 , 1693 , 1830 , 1716 , 2102
 50625 , 2949 , 2585 , 2964 , 2996 , 1845 , 1991 , 1873 , 2297


==> Images/4d_h3.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 1296  , 842  , 857  , 846  , 841  , 752  , 782  , 733  , 802
 2401  , 1251 , 1267 , 1266 , 1245 , 1093 , 1135 , 1075 , 1177
 4096  , 1755 , 1763 , 1767 , 1741 , 1486 , 1542 , 1448 , 1638
 10000 , 3114 , 3059 , 3127 , 3056 , 2509 , 2584 , 2475 , 2759
 20736 , 4963 , 4807 , 4973 , 4901 , 3917 , 4006 , 3853 , 4303
 38416 , 7461 , 7122 , 7473 , 7337 , 5736 , 5894 , 5677 , 6254
 50625 , 8925 , 8496 , 8940 , 8814 , 6813 , 7010 , 6755 , 7440


==> Images/4d_vert.csv <==
 N,fun1,fun2,fun3,fun4,fun5,fun6,fun7,fun8
 1296  , 369 , 345 , 382 , 392  , 288 , 339 , 295 , 380
 2401  , 446 , 401 , 459 , 462  , 326 , 383 , 337 , 427
 4096  , 506 , 444 , 517 , 511  , 360 , 425 , 366 , 479
 10000 , 582 , 505 , 592 , 605  , 404 , 481 , 420 , 537
 20736 , 643 , 551 , 657 , 671  , 437 , 516 , 458 , 600
 38416 , 690 , 597 , 705 , 738  , 472 , 547 , 485 , 642
 50625 , 714 , 614 , 735 , 758  , 486 , 566 , 496 , 662


==> TODO.txt <==
(i) Hackbusch, Khoromskij, Kriemann 2004. We have to mention clearly that they discussed only 1d case and their forthcoming article related to higher dims is nowhere.
(ii) Ho, Ying/Greengard's article.

Add epsilon


%%%%%%%%%% AMS Classification  %%%%%%%%%%%%
 	65R10   	Numerical methods for integral transforms
	65R20   	Numerical methods for integral equations
    65D05   	Numerical interpolation
    65F55      Numerical methods for low-rank...
    65D12
